Local Certificate Repair for Asynchronous Controller Updates in Recommender Systems

We study how to adapt an existing distributed recommendation controller when local dynamics or objective weights change. Starting from a quadratic stability and cost certificate, we construct positive semidefinite corrections with finite spatial support and an explicit residual. A joint admission test allocates the available dissipation margin to these residuals and to interactions among changes and corrections, including pending updates. The test covers complete declared parameter ranges, allowing different operators to progress independently. For a fixed compatible batch, the corrections define a common storage that guarantees exponential stability and bounds the cost accumulated throughout deployment. When the admitted collection evolves, a reservation protocol preserves the certificate and a rate bound on storage increases ensures exponential convergence. Regional linear-quadratic regulator (LQR) design proposes new gain rows for the operators' own users, and a separate residual-based calculation can certify that the final gain lowers the expected cost. A recommendation-network example illustrates the tradeoff between repair depth, data access, and the benefits of deploying an update.

==> figures/deployment.csv <==
time,side,margin,storage,envelope,state_norm
0.0,right,0.03500001060578728,1.0,1.1204631213654692,1.0
0.02,right,0.03500001060578728,0.9411663600141685,1.1109904802736066,0.9695333438358
0.04,right,0.03500001060578728,0.8858559027690993,1.1015979229681214,0.9400352943575572
0.06,right,0.03500001060578728,0.8338532213731435,1.0922847724031108,0.9114734000080996
0.08,right,0.03500001060578728,0.7849563902074896,1.0830503572565668,0.8838163584646417
0.1,right,0.03500001060578728,0.7389760997511694,1.0738940118819842,0.8570339739179016
0.12,right,0.03500001060578728,0.6957348483751856,1.0648150762603803,0.8310971159938718
0.14,right,0.03500001060578728,0.6550661872566077,1.0558128959527173,0.805977680252218
0.16,right,0.03500001060578728,0.6168140148330324,1.0468868220527288,0.7816485502000164
0.18,right,0.03500001060578728,0.5808319174645828,1.038036211140144,0.7580835607618676
0.2,left,0.03500001060578728,0.546982553212443,1.0292604252343085,0.7352574631590935
0.2,right,0.035231408458845856,0.5470924996779614,1.0292604252343085,0.7352574631590935
0.21875,right,0.035231408458845856,0.5171746294163397,1.0211005196297018,0.7145073800997392
0.2375,right,0.035231408458845856,0.4889184848147357,1.0130053051934758,0.6943658925507639
0.25625,right,0.035231408458845856,0.4622300233769832,1.0049742690585124,0.6748142365318601
0.275,right,0.035231408458845856,0.43702064165581045,0.9970069024236695,0.6558342601547161
0.29374999999999996,right,0.035231408458845856,0.4132068529991376,0.9891027005215451,0.6374084025596224
0.3125,right,0.035231408458845856,0.3907099848845498,0.9812611625864982,0.6195196736080054
0.33125,right,0.035231408458845856,0.36945589461872197,0.9734817918229234,0.602151634301919
0.35,right,0.035231408458845856,0.34937470225888706,0.9657640953737764,0.585288377904332
0.3692307692307692,right,0.03549881496061078,0.3299322537891221,0.9579120637185071,0.568504598431439
0.3884615384615384,right,0.03563742539916184,0.31159494568974755,0.9501238720852585,0.5522264166242267
0.4076923076923077,right,0.0357195614116422,0.2942984868469473,0.9423990014302223,0.5364377203172755
0.4269230769230769,right,0.03577329712152461,0.27798242376907284,0.9347369369296153,0.5211229449736997
0.4461538461538461,right,0.035811034734711256,0.26258990495033446,0.9271371679453686,0.5062670538093109
0.4653846153846154,right,0.03583897841176914,0.24806746014722827,0.919599187991096,0.49185551868221017
0.4846153846153846,right,0.035860529333432326,0.23436479359322795,0.9121224946983396,0.47787430171618706
0.5038461538461538,right,0.035877691071784595,0.2214345902443451,0.9047065897830895,0.4643098376291517
0.523076923076923,right,0.03589171437956636,0.2092323342074011,0.8973509790125751,0.4511490167370582
0.5423076923076923,right,0.035903417925463206,0.19771613856147888,0.8900551721723274,0.43837916860692355
0.5615384615384615,right,0.035913358955395665,0.18684658583540922,0.8828186830335089,0.4259880463332131
0.5807692307692307,right,0.0359219294065659,0.17658657845215572,0.8756410293205084,0.41396381141140504
0.6,left,0.03592941270744879,0.16690119850235086,0.8685217326787998,0.40229501919072386
0.6,right,0.036096550813456904,0.16698298591512895,0.8685217326787998,0.40229501919072386
0.61875,right,0.036102241249879055,0.15805759655468296,0.8616361523334805,0.39124960468581477
0.6375,right,0.03610734519362574,0.1496187119530044,0.8548051603938486,0.38052164294883034
0.65625,right,0.03611195773891684,0.1416392557207095,0.848028324086792,0.3701015336073625
0.675,right,0.03611615411427415,0.13409369361748957,0.8413052140701937,0.3599799849438601
0.69375,right,0.03611999460593756,0.12695794342712927,0.8346354044057316,0.35014800329074963
0.7125,right,0.03612352808819515,0.1202092902501643,0.8280184725318931,0.3405968828133902
0.73125,right,0.03612679459939256,0.11382630687867695,0.8214539992372042,0.33131819566603665
0.75,right,0.03612982725134435,0.10778877894444258,0.8149415686336703,0.32230378251529107
0.77,right,0.03625461546495605,0.10171059607186683,0.8080518737893647,0.312974741696744
0.79,right,0.03631737574587314,0.09598648577687906,0.8012204259370823,0.303935533047592
0.8099999999999999,right,0.03635590015500459,0.09059515538099235,0.7944467326439716,0.29517651849871945
0.83,right,0.03638253767813138,0.08551663675076392,0.7877303056403161,0.2866884076564067
0.85,right,0.03640243132971014,0.08073220081084542,0.7810706607843387,0.2784622441019004
0.87,right,0.03641809755727194,0.07622427779810868,0.7744673180273032,0.2704893922792311
0.89,right,0.03643091534875631,0.071976382857234,0.7679198013789109,0.26276152494872135
0.9099999999999999,right,0.036441706391015044,0.06797304660289341,0.7614276388729894,0.2552706111767859
0.9299999999999999,right,0.03645099283052185,0.06419975029877244,0.7549903625334716,0.24800890482857904
0.95,right,0.036459123791323766,0.06064286534233404,0.7486075083406631,0.24096893355855875
0.9666666666666667,right,0.036463843717779276,0.05783424829057624,0.7433297035989122,0.23526523522456613
0.9833333333333333,right,0.036468075208549645,0.05515892285283437,0.7380891082393564,0.22970411605384372
1.0,left,0.0364718979161136,0.05261040395451854,0.7328854599297969,0.22428180234858158
1.0,right,0.03686363381634317,0.052615878907880345,0.7328854599297969,0.22428180234858158
1.01875,right,0.036867173262968254,0.04989242236368904,0.727075194592281,0.2183430552188446
1.0375,right,0.036870373870454554,0.04731337528226111,0.7213109926372963,0.21257028596250774
1.05625,right,0.036873287295529814,0.04487089404847996,0.7155924888775257,0.20695859495715438
1.075,right,0.03687595478796401,0.04255757283469851,0.709919321020832,0.2015032386411576
1.09375,right,0.03687840971936207,0.0403664183874057,0.7042911296473051,0.19619962410047878
1.1124999999999998,right,0.03688067940297823,0.03829082631247155,0.6987075581864909,0.19104330384405288
1.1312499999999999,right,0.0368827864272801,0.036324558771724406,0.6931682528948014,0.18602997077326175
1.15,right,0.03688474964919554,0.034461723503182794,0.6876728628331034,0.18115545333657185
1.1681818181818182,right,0.037621227252949176,0.03274910543286939,0.6823856098364948,0.17655808518923782
1.1863636363636363,right,0.03814240293423819,0.031124166135350274,0.6771390085011061,0.17208517639851656
1.2045454545454546,right,0.03850102317193919,0.02958229036222036,0.6719327462718999,0.16773315578982803
1.2227272727272727,right,0.038751496640608576,0.02811911314494473,0.6667665129969541,0.1634985628799532
1.240909090909091,right,0.038932794649180806,0.02673050577505018,0.661640000908986,0.15937804416376705
1.259090909090909,right,0.03906943309927223,0.02541256258858339,0.6565529046070179,0.15536834950605918
1.2772727272727273,right,0.03917632189590928,0.02416158851477383,0.6515049210381822,0.15146632865832285
1.2954545454545454,right,0.03926263143194698,0.02297408735796367,0.6464957494796697,0.14766892794583802
1.3136363636363637,right,0.03933417335219336,0.02184675074676272,0.6415250915208129,0.14397318704781456
1.331818181818182,right,0.03939476262300899,0.02077644771449747,0.6365926510453098,0.14037623587747416
1.35,right,0.039446991692159615,0.019760214888419968,0.6316981342135831,0.1368752916114883
1.3666666666666667,right,0.03948908106803632,0.018873422907162363,0.627244559582068,0.1337468897151965
1.3833333333333333,right,0.0395267047978737,0.018027020510682397,0.6228223833763583,0.1306924927987817
1.4,left,0.03956063580110957,0.017219136882713072,0.618431384232443,0.12771027103068094
1.4,right,0.03956288599505054,0.01735706480027585,0.618431384232443,0.12771027103068094
1.41875,right,0.03959672842049287,0.016484904802585732,0.6135285029066462,0.12443932659092553
1.4375,right,0.03962750430242627,0.015657199648705697,0.6086644912855697,0.12125500827796772
1.45625,right,0.03965566612810677,0.014871646430827461,0.6038390412128775,0.11815492171057713
1.475,right,0.0396815783755594,0.014126063807051578,0.5990518469752756,0.11513674253574749
1.49375,right,0.03970553803683135,0.013418385444757137,0.5943026052831444,0.11219821424723901
1.5125,right,0.039727789656081446,0.012746653820282857,0.589591015251323,0.10933714604986576
1.53125,right,0.03974853651446568,0.012109014362920266,0.5849167783800474,0.10655141080207163
1.55,right,0.03976794906412299,0.011503709928665413,0.5802795985360393,0.10383894305879489
1.57,right,0.03978734673044075,0.010891817246900465,0.5753737874789442,0.10102414035270987
1.59,right,0.03980553828874818,0.01031290864350668,0.5705094512250105,0.098288052405724
1.61,right,0.039822649359054024,0.009765179353984974,0.5656862391371517,0.0956283897303084
1.6300000000000001,right,0.03983878732434611,0.009246925086351018,0.5609038035426437,0.0930429330405291
1.65,right,0.039854044569297,0.00875653631575256,0.5561617997080642,0.09052953096307675
1.67,right,0.03986850104833046,0.008292492906891952,0.5514598858144427,0.08808609780851977
1.69,right,0.039882226340085904,0.007853359048124122,0.5467977229326214,0.08571061141677669
1.71,right,0.03989528130461779,0.007437778483558411,0.5421749749988239,0.08340111110216251
1.73,right,0.03990771943045543,0.007044470019428902,0.5375913087904309,0.08115569566208435
1.75,right,0.03991958793743617,0.006672223286884704,0.5330463939019601,0.07897252143589316
1.77,right,0.03991958800191976,0.006319838975145785,0.5285399027212496,0.0768494561324659
1.79,right,0.039919588064451686,0.005986192735188495,0.5240715104058427,0.07478445910102938
1.81,right,0.039919588125059725,0.005670280014592456,0.519640894859572,0.07277590255853908
1.83,right,0.0399195881837699,0.005371150656893749,0.5152477367093418,0.07082220604871979
1.85,right,0.03991958824060782,0.00508790592063154,0.5108917192821069,0.06892183500248948
1.8699999999999999,right,0.039919588295597275,0.004819695660436099,0.506572528582045,0.06707329931841842
1.89,right,0.03991958834876138,0.004565715667741218,0.502289853267924,0.06527515200834036
1.91,right,0.03991958840012101,0.004325205160831352,0.4980433846306581,0.06352598789953655
1.93,right,0.03991958844969625,0.00409744440983344,0.49383281657105677,0.0618244423470459
1.95,right,0.039919588497505425,0.003881752496224815,0.48965784557775854,0.06016919000820172
1.97,right,0.039919588543563915,0.003677485197806948,0.48551817070535386,0.05855894366868766
1.99,right,0.0399195885878842,0.0034840329864335618,0.4814134935526916,0.05699245307250965
2.01,right,0.03991958863047518,0.003300819139737701,0.4773435182413696,0.05546850381603028
2.03,right,0.03991958867133885,0.003127297957492122,0.47330795139440635,0.05398591628195851
2.05,right,0.03991958871046662,0.0029629530726123414,0.469306502115094,0.05254354457491206
2.07,right,0.03991958874783211,0.002807295859335363,0.4653388819660291,0.05114027552675637
2.09,right,0.03991958878337265,0.0026598639276640096,0.46140480494832153,0.04977502772261572
2.11,right,0.03991958881694388,0.002520219698167435,0.4575039874809783,0.048446750534198446
2.13,right,0.03991958884817967,0.0023879490596216716,0.45363614838046257,0.04715442322717727
2.15,right,0.03991958887589375,0.002262660096693169,0.4498010088404246,0.045897054062088306
2.1698113207547167,right,0.03991958887589376,0.0021450720408045317,0.446034016450162,0.04468506795009169
2.189622641509434,right,0.03991958887589376,0.002033629870717809,0.4422985718585689,0.0435055339509605
2.209433962264151,right,0.03991958887589376,0.0019280102985795476,0.43859441085921835,0.042357567152556376
2.229245283018868,right,0.03991958887589376,0.0018279071709621265,0.4349212714583581,0.041240307422132326
2.249056603773585,right,0.03991958887589376,0.0017330305517910096,0.4312788938563812,0.04015291867774278
2.2688679245283017,right,0.03991958887589376,0.0016431058546566525,0.4276670204294494,0.039094588178416614
2.288679245283019,right,0.03991958887589376,0.0015578730249220763,0.4240853957112718,0.0380645258709664
2.3084905660377357,right,0.03991958887589376,0.0014770857619832835,0.42053376637503653,0.03706196370850773
2.328301886792453,right,0.03991958887589376,0.0014005107867886668,0.4170118812154919,0.03608615502988092
2.34811320754717,right,0.03991958887589376,0.0013279271475560297,0.4135194911311798,0.035136373942611515
2.3679245283018866,right,0.03991958887589376,0.001259125561748052,0.4100563491068162,0.03421191470874046
2.387735849056604,right,0.03991958887589376,0.0011939077964955474,0.4066222101958199,0.03331209119024423
2.4075471698113207,right,0.03991958887589376,0.0011320860786584736,0.40321683150298815,0.032436236260676626
2.427358490566038,right,0.03991958887589376,0.0010734825396712538,0.3998399721673158,0.03158370127723535
2.4471698113207547,right,0.03991958887589376,0.0010179286886935993,0.39649139334496053,0.030753855547746987
2.4669811320754715,right,0.03991958887589376,0.0009652649136048996,0.39317085819234826,0.029946085806244076
2.486792452830189,right,0.03991958887589376,0.0009153400109115832,0.3898781318494221,0.029159795737581942
2.5066037735849056,right,0.03991958887589376,0.0008680107377081107,0.3866129814230307,0.028394405466887464
2.526415094339623,right,0.03991958887589376,0.000823141390943854,0.38337517597045545,0.02764935111704386
2.5462264150943397,right,0.03991958887589376,0.0007806034065590965,0.38016448648307677,0.026924084336255247
2.5660377358490565,right,0.03991958887589376,0.0007402749814676471,0.37698068587017525,0.026218071862478588
2.5858490566037737,right,0.03991958887589376,0.0007020407158310045,0.3738235489428707,0.025530795102987502
2.6056603773584905,right,0.03991958887589376,0.000665791273046389,0.37069285239819405,0.02486174970081695
2.6254716981132074,right,0.03991958887589376,0.0006314230602304819,0.36758837480329354,0.024210445157109097
2.6452830188679246,right,0.03991958887589376,0.0005988379229504378,0.36450989657977245,0.023576404411925246
2.6650943396226414,right,0.03991958887589376,0.000567942859054067,0.3614571999881591,0.02295916349142407
2.6849056603773587,right,0.03991958887589376,0.0005386497453457553,0.3584300691125053,0.022358271118261372
2.7047169811320755,right,0.03991958887589376,0.000510875080491469,0.35542828984511576,0.02177328836661922
2.7245283018867923,right,0.03991958887589376,0.0004845397408642367,0.3524516498714032,0.021203788312410588
2.7443396226415095,right,0.03991958887589376,0.00045956874920842077,0.34949993865487256,0.020649355689385227
2.7641509433962264,right,0.03991958887589376,0.00043589105658890825,0.34657294742222894,0.020109586577256203
2.7839622641509436,right,0.03991958887589376,0.0004134393343359431,0.3436704691486117,0.01958408806268102
2.8037735849056604,right,0.03991958887589376,0.00039214977904497843,0.34079229854295146,0.019072477956491224
2.8235849056603772,right,0.03991958887589376,0.0003719619257219927,0.33793823203345,0.018574384466718514
2.8433962264150945,right,0.03991958887589376,0.0003528184730994593,0.3351080677531817,0.01808944593584846
2.8632075471698113,right,0.03991958887589376,0.0003346651160556843,0.3323016055258155,0.017617310531822916
2.8830188679245285,right,0.03991958887589376,0.0003174503888888129,0.32951864685145665,0.01715763599820582
2.9028301886792454,right,0.03991958887589376,0.00030112551520771223,0.32675899489260685,0.01671008936743255
2.922641509433962,right,0.03991958887589376,0.00028564426711931407,0.324022454460242,0.016274346718296202
2.9424528301886794,right,0.03991958887589376,0.000270962830897714,0.3213088320000065,0.015850092913781543
2.9622641509433962,right,0.03991958887589376,0.0002570396803731605,0.3186179355785234,0.015437021363485024
2.9820754716981135,right,0.03991958887589376,0.00024383545673827182,0.3159495748698187,0.015034833784971086
3.0018867924528303,right,0.03991958887589376,0.0002313128547010615,0.31330356114186025,0.01464323997147821
3.021698113207547,right,0.03991958887589376,0.0002194365149029038,0.3106797072432082,0.014261957574113622
3.0415094339622644,right,0.03991958887589376,0.00020817292157720502,0.30807782758977814,0.013890711876154233
3.061320754716981,right,0.03991958887589376,0.00019749030620427874,0.305497738151715,0.01352923559310141
3.0811320754716984,right,0.03991958887589376,0.0001873585555467127,0.30293925644037617,0.013177268654928362
3.1009433962264152,right,0.03991958887589376,0.0001777491253189757,0.3004022014954248,0.012834558021284262
3.120754716981132,right,0.03991958887589376,0.00016863495757700442,0.2978863938720299,0.012500857472766348
3.1405660377358493,right,0.03991958887589376,0.00015999040332017624,0.29539165562817504,0.01217592743895877
3.1603773584905666,right,0.03991958887589376,0.0001517911483084059,0.29291781031207165,0.011859534799525614
3.1801886792452834,right,0.03991958887589376,0.0001440141436362041,0.2904646829496797,0.01155145272308173
3.2,right,0.03991958887589376,0.00013663753917196936,0.2880321000323308,0.011251460480058923


==> figures/depth_sweep.csv <==
depth,repair,reads,ledger_ratio,cap_ratio,residual_max,interaction_max,ledger_max,required_cap,admitted,cost,beta_sum,trace_storage,final_margin
0,0,16,2.855508540360392,0.8695652173913044,0.08566525621081177,0.0,0.08566525621081177,0.37984597494729655,0,11.648488679864524,0.0,15.302455997692142,-0.01991920053830905
1,16,20,1.6216792439783516,0.9127093785820024,0.04366394830211627,0.005061728472260656,0.048650377319350555,0.39869233131367515,0,11.648488679864524,0.07766522790075397,15.409855761334025,0.02363752533663787
2,20,24,0.9544534603968142,0.9370732706887263,0.021118563537590306,0.007515040274314124,0.02863360381190443,0.4093350366170828,1,11.648488679864524,0.11374210105810265,15.454506978098394,0.03991958887589376
3,24,28,0.6470531359324929,0.94769256316246,0.010603615016682647,0.008807979061292144,0.01941159407797479,0.41397378644545907,1,11.648488679864524,0.13085137205591305,15.47367929207643,0.03993298747872022
4,28,32,0.4861421559811215,0.9561133983831475,0.005131320690621389,0.009452943988812256,0.014584264679433646,0.4176521998643725,1,11.648488679864524,0.13904010120623445,15.482138522299774,0.03993760573215128
5,32,36,0.40743723472690807,0.958680946006146,0.0024838698208546747,0.009739247220952568,0.012223117041807244,0.4187737633889662,1,11.648488679864524,0.14297497532754702,15.485952894268165,0.0399392143614852
6,36,40,0.3693657890779773,0.959919499866565,0.0012025421153935838,0.009878431556945734,0.011080973672339319,0.41931479204239713,1,11.648488679864524,0.1448686714680038,15.487701641297038,0.03993978129213982

